Skew Class-balanced Re-weighting for Unbiased Scene Graph Generation

An unbiased scene graph generation (SGG) algorithm referred to as Skew Class-balanced Re-weighting (SCR) is proposed for considering the unbiased predicate prediction caused by the long-tailed distribution. The prior works focus mainly on alleviating the deteriorating performances of the minority predicate predictions, showing drastic dropping recall scores, i.e., losing the majority predicate performances. It has not yet correctly analyzed the trade-off between majority and minority predicate performances in the limited SGG datasets. In this paper, to alleviate the issue, the Skew Class-balanced Re-weighting (SCR) loss function is considered for the unbiased SGG models. Leveraged by the skewness of biased predicate predictions, the SCR estimates the target predicate weight coefficient and then re-weights more to the biased predicates for better trading-off between the majority predicates and the minority ones. Extensive experiments conducted on the standard Visual Genome dataset and Open Image V4 \& V6 show the performances and generality of the SCR with the traditional SGG models.

==> LaTeX/README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> experiments/bgnn_predcls/log_cogtree.txt <==
above:0.7001
across:0.3690
against:0.2742
along:0.4954
and:0.2983
at:0.7139
attached to:0.4906
behind:0.7034
belonging to:0.3033
between:0.2366
carrying:0.7105
covered in:0.5193
covering:0.5703
eating:0.8018
flying in:0.0000
for:0.3968
from:0.3296
growing on:0.4526
hanging from:0.6472
has:0.8346
holding:0.6934
in:0.8216
in front of:0.4196
laying on:0.8134
looking at:0.5228
lying on:0.6718
made of:0.3750
mounted on:0.5531
near:0.2397
of:0.9057
on:0.6757
on back of:0.5851
over:0.4480
painted on:0.4888
parked on:0.8935
part of:0.2731
playing:0.2955
riding:0.9220
says:0.5000
sitting on:0.8167
standing on:0.7766
to:0.5273
under:0.6250
using:0.5505
walking in:0.6854
walking on:0.9265
watching:0.5259
wearing:0.9212
wears:0.2861
with:0.7531




==> experiments/bgnn_predcls/logs_baseline.txt <==
above:0.6851
across:0.1905
against:0.1210
along:0.2676
and:0.1923
at:0.6987
attached to:0.3172
behind:0.6823
belonging to:0.2854
between:0.0833
carrying:0.7556
covered in:0.3824
covering:0.2567
eating:0.7244
flying in:0.0000
for:0.2946
from:0.0141
growing on:0.0759
hanging from:0.4336
has:0.9220
holding:0.8569
in:0.7613
in front of:0.4321
laying on:0.6401
looking at:0.4468
lying on:0.4772
made of:0.0000
mounted on:0.1389
near:0.7219
of:0.9025
on:0.9173
on back of:0.2340
over:0.4256
painted on:0.1121
parked on:0.7216
part of:0.1173
playing:0.0341
riding:0.9396
says:0.0000
sitting on:0.7705
standing on:0.5999
to:0.2732
under:0.6374
using:0.5872
walking in:0.2265
walking on:0.7189
watching:0.4738
wearing:0.9682
wears:0.8327
with:0.6277


==> experiments/bgnn_predcls/logs_baseline_const.txt <==
above:0.2101
across:0.0000
against:0.0000
along:0.0000
and:0.0607
at:0.3488
attached to:0.0008
behind:0.4852
belonging to:0.0000
between:0.0000
carrying:0.2935
covered in:0.3121
covering:0.0065
eating:0.3692
flying in:0.0000
for:0.0299
from:0.0000
growing on:0.0000
hanging from:0.0588
has:0.8010
holding:0.7068
in:0.4040
in front of:0.0873
laying on:0.0236
looking at:0.0687
lying on:0.0000
made of:0.0000
mounted on:0.0000
near:0.5151
of:0.6583
on:0.7478
on back of:0.0000
over:0.0910
painted on:0.0000
parked on:0.0197
part of:0.0000
playing:0.0000
riding:0.5362
says:0.0000
sitting on:0.3166
standing on:0.0789
to:0.0082
under:0.3922
using:0.2075
walking in:0.0000
walking on:0.0868
watching:0.3840
wearing:0.9551
wears:0.0004
with:0.0808




==> experiments/bgnn_predcls/logs_cogtree.txt <==
above:0.7001
across:0.3690
against:0.2742
along:0.4954
and:0.2983
at:0.7139
attached to:0.4906
behind:0.7034
belonging to:0.3033
between:0.2366
carrying:0.7105
covered in:0.5193
covering:0.5703
eating:0.8018
flying in:0.0000
for:0.3968
from:0.3296
growing on:0.4526
hanging from:0.6472
has:0.8346
holding:0.6934
in:0.8216
in front of:0.4196
laying on:0.8134
looking at:0.5228
lying on:0.6718
made of:0.3750
mounted on:0.5531
near:0.2397
of:0.9057
on:0.6757
on back of:0.5851
over:0.4480
painted on:0.4888
parked on:0.8935
part of:0.2731
playing:0.2955
riding:0.9220
says:0.5000
sitting on:0.8167
standing on:0.7766
to:0.5273
under:0.6250
using:0.5505
walking in:0.6854
walking on:0.9265
watching:0.5259
wearing:0.9212
wears:0.2861
with:0.7531

==> experiments/bgnn_predcls/logs_cogtree_const.txt <==
above:0.3181
across:0.2381
against:0.1290
along:0.2936
and:0.2327
at:0.5453
attached to:0.0445
behind:0.6951
belonging to:0.0000
between:0.1368
carrying:0.3916
covered in:0.4601
covering:0.4160
eating:0.6718
flying in:0.0000
for:0.2639
from:0.2169
growing on:0.1034
hanging from:0.2646
has:0.5854
holding:0.4792
in:0.5690
in front of:0.2777
laying on:0.2540
looking at:0.2335
lying on:0.0918
made of:0.1562
mounted on:0.0000
near:0.1058
of:0.8210
on:0.4302
on back of:0.0426
over:0.2099
painted on:0.2040
parked on:0.8567
part of:0.0000
playing:0.0909
riding:0.8310
says:0.0833
sitting on:0.4175
standing on:0.2989
to:0.3033
under:0.4645
using:0.2840
walking in:0.1174
walking on:0.7742
watching:0.4832
wearing:0.5179
wears:0.0000
with:0.5038




==> experiments/bgnn_predcls/logs_scr.txt <==
above:0.6950
across:0.4444
against:0.3387
along:0.5206
and:0.3131
at:0.7679
attached to:0.6152
behind:0.7457
belonging to:0.6454
between:0.2326
carrying:0.8324
covered in:0.7357
covering:0.5852
eating:0.8433
flying in:0.0000
for:0.4273
from:0.3183
growing on:0.3190
hanging from:0.5729
has:0.9048
holding:0.8762
in:0.7390
in front of:0.5321
laying on:0.7490
looking at:0.6025
lying on:0.5346
made of:0.2500
mounted on:0.4194
near:0.6036
of:0.8840
on:0.8563
on back of:0.3853
over:0.4876
painted on:0.2945
parked on:0.8694
part of:0.3004
playing:0.1705
riding:0.9556
says:0.2500
sitting on:0.7998
standing on:0.7283
to:0.5123
under:0.6696
using:0.5916
walking in:0.5826
walking on:0.8791
watching:0.6563
wearing:0.9709
wears:0.9164
with:0.6683




==> experiments/bgnn_predcls/logs_scr_const.txt <==
above:0.2411
across:0.2937
against:0.1210
along:0.2821
and:0.2239
at:0.6389
attached
to:0.1909
behind:0.6991
belonging
to:0.0099
between:0.1273
carrying:0.6256
covered in:0.6893
covering:0.3321
eating:0.6821
flying in:0.0000
for:0.2135
from:0.1408
growing on:0.0172
hanging from:0.2613
has:0.7733
holding:0.6703
in:0.3578
in front of:0.2830
laying on:0.2291
looking at:0.2456
lying on:0.1177
made of:0.2500
mounted on:0.0000
near:0.2571
of:0.6859
on:0.5236
on back of:0.0745
over:0.2723
painted on:0.0851
parked on:0.8439
part of:0.0000
playing:0.0909
riding:0.9182
says:0.0000
sitting on:0.5015
standing on:0.2557
to:0.3197
under:0.4573
using:0.3176
walking in:0.3000
walking on:0.5578
watching:0.5744
wearing:0.9720
wears:0.0000
with:0.1675



==> experiments/transf_predcls/logs_cogtree.txt <==
above:0.6267
across:0.4762
against:0.2581
along:0.2615
and:0.3254
at:0.6106
attached to:0.5101
behind:0.6632
belonging to:0.5190
between:0.2060
carrying:0.6820
covered in:0.4931
covering:0.5570
eating:0.8187
flying in:0.0000
for:0.2697
from:0.2958
growing on:0.4310
hanging from:0.6025
has:0.7661
holding:0.7112
in:0.8289
in front of:0.4480
laying on:0.8224
looking at:0.5587
lying on:0.7049
made of:0.2812
mounted on:0.4833
near:0.3066
of:0.9069
on:0.6765
on back of:0.6206
over:0.3894
painted on:0.5090
parked on:0.8027
part of:0.2850
playing:0.2273
riding:0.9224
says:0.6667
sitting on:0.7935
standing on:0.7229
to:0.5519
under:0.5992
using:0.4845
walking in:0.4690
walking on:0.8178
watching:0.4213
wearing:0.9464
wears:0.4862
with:0.6424




==> experiments/transf_predcls/logs_cogtree_const.txt <==
above:0.2579
across:0.2698
against:0.1210
along:0.1804
and:0.2342
at:0.4281
attached to:0.0822
behind:0.6594
belonging to:0.0068
between:0.1111
carrying:0.4283
covered in:0.3877
covering:0.4009
eating:0.5516
flying in:0.0000
for:0.1101
from:0.1831
growing on:0.0690
hanging from:0.2898
has:0.5974
holding:0.5188
in:0.5423
in front of:0.2810
laying on:0.3433
looking at:0.3120
lying on:0.0798
made of:0.1875
mounted on:0.0236
near:0.1877
of:0.8255
on:0.4429
on back of:0.1194
over:0.1732
painted on:0.1225
parked on:0.5425
part of:0.0000
playing:0.1023
riding:0.7937
says:0.1667
sitting on:0.4160
standing on:0.2764
to:0.2295
under:0.4445
using:0.2583
walking in:0.0394
walking on:0.4570
watching:0.3608
wearing:0.7512
wears:0.0051
with:0.3627




==> experiments/transf_predcls/logs_scr.txt <==
above:0.6154
across:0.3929
against:0.2903
along:0.2737
and:0.2535
at:0.7264
attached to:0.5149
behind:0.6389
belonging to:0.3736
between:0.2257
carrying:0.8506
covered in:0.6514
covering:0.4561
eating:0.7403
flying in:0.0000
for:0.2978
from:0.1812
growing on:0.3460
hanging from:0.5832
has:0.8283
holding:0.8463
in:0.5737
in front of:0.4895
laying on:0.7721
looking at:0.5836
lying on:0.4932
made of:0.3438
mounted on:0.6719
near:0.4983
of:0.8398
on:0.8350
on back of:0.5745
over:0.3889
painted on:0.3822
parked on:0.9108
part of:0.1883
playing:0.2159
riding:0.9648
says:0.3333
sitting on:0.8584
standing on:0.7477
to:0.5273
under:0.6650
using:0.6133
walking in:0.6338
walking on:0.8979
watching:0.7016
wearing:0.9756
wears:0.9549
with:0.5614 




==> experiments/transf_predcls/logs_scr_const.txt <==
above:0.2213
across:0.2738
against:0.1210
along:0.1407
and:0.2056
at:0.6130
attached to:0.0846
behind:0.5644
belonging to:0.0226
between:0.0833
carrying:0.7395
covered in:0.5973
covering:0.3151
eating:0.5362
flying in:0.0000
for:0.1347
from:0.1577
growing on:0.1397
hanging from:0.3614
has:0.7353
holding:0.5836
in:0.2866
in front of:0.2974
laying on:0.3773
looking at:0.1921
lying on:0.0306
made of:0.1875
mounted on:0.4903
near:0.1921
of:0.6230
on:0.4724
on back of:0.1418
over:0.1534
painted on:0.2098
parked on:0.8432
part of:0.0000
playing:0.1364
riding:0.9290
says:0.4167
sitting on:0.5844
standing on:0.2792
to:0.4180
under:0.4689
using:0.3233
walking in:0.2770
walking on:0.5446
watching:0.6341
wearing:0.9619
wears:0.0103
with:0.1497 



